Distributed Joint Multi-cell Optimization of IRS Parameters with Linear Precoders

We present distributed methods for jointly optimizing Intelligent Reflecting Surface (IRS) phase-shifts and beamformers in a cellular network. The proposed schemes require knowledge of only the intra-cell training sequences and corresponding received signals without explicit channel estimation. Instead, an SINR objective is estimated via sample means and maximized directly. This automatically includes and mitigates both intra- and inter-cell interference provided that the uplink training is synchronized across cells. Different schemes are considered that limit the set of known training sequences from interferers. With MIMO links an iterative synchronous bi-directional training scheme jointly optimizes the IRS parameters with the beamformers and combiners. Simulation results show that the proposed distributed methods show a modest performance degradation compared to centralized channel estimation schemes, which estimate and exchange all cross-channels between cells, and perform significantly better than channel estimation schemes which ignore the inter-cell interference.

==> data/increasing_N_IRS/mu_miso_K_vs_N_IRS_SRvsK_sigma_N_sq10dB506_1.csv <==
N_IRS,Perfect_CSI,Channel_Est,Channel_Est-NoIntf,LogLSObj,PreciseObj,NoIntf,Simplified-a1,Simplified-alin,AugmentedSimplifieda1,RandomTheta
4,2.1447778850786,1.80953396191553,1.5768730359354,1.22190221750158,1.64765299772013,1.62418891428218,1.21381358182904,1.22236636881494,1.62430566204129,1.40628271500745
8,3.38998500423414,3.02369622321433,2.2846129826447,1.89610935527962,2.86249719999125,2.76582764324454,1.93260661250757,1.965096388439,2.78499281385564,1.85788266339233
16,5.11029266826888,4.76715336390964,3.14789412178798,2.76338213823079,4.62479663627687,4.29769614588678,3.08274083273286,3.07738272011961,4.29527920633465,2.65516500133208
32,6.7806638161296,6.46173171233872,4.15861641882751,4.01438329623061,6.37656502730742,6.18244073831611,4.20458232316332,4.20214632601923,6.17703818049593,3.3392413178586
64,8.50899370436655,8.15184415967722,5.07141433472029,5.18049469874579,8.10184610033087,8.01577928423109,5.19909150310379,5.19909150310379,8.02807480065598,4.21839636994478
128,10.3321772770255,9.99330744297374,5.91002805294426,6.32110467317968,9.92624230741531,9.89853773243266,6.31846702632688,6.31846702632688,9.97565783216254,5.11592574276563


==> data/mc_mimo/mc_mimo_chan_est_DLSR_sigmaNsq10dB629.csv <==
N_samples,Perfect_CSI,Channel_Est,Channel_Est-NoIntf,LogLSObj,PreciseObj,NoIntf,Simplified-a1,AugmentedSimplifieda1,RandomTheta
8,16.1674314650438,13.2604197142396,9.94600246104923,3.40984539794536,7.97825899213659,7.6510326815254,3.64912355811237,8.09401159921046,3.36229302460031
16,16.1674314650438,14.2617536375145,10.3652642166733,8.70638708440477,12.644432150443,12.2937167605916,8.07434950464874,12.2300945500293,5.88908854337726
32,16.1674314650438,14.9794964946153,10.52452204946,13.0276826045335,14.2362837849459,14.0233871122862,10.5404980801919,13.5664249708218,6.87025909249142
64,16.1674314650438,15.4759842849363,10.8374317630653,14.451893527697,14.848529568618,14.8177845007661,11.9373506601907,14.2686580890182,7.41900214724044
128,16.1674314650438,15.7908046255538,10.866851292098,14.9970005035827,15.2769815768752,15.1228954789434,12.7313308783114,14.5228194809673,7.66037578460684


==> data/mc_miso/mc_miso_chan_est_DLSR_nsamples16-992.csv <==
one_over_sigma_n_sq,Perfect_CSI,Channel_Est,Channel_Est-NoIntf,LogLSObj,PreciseObj,NoIntf,Simplified-a1,AugmentedSimplifieda1,RandomTheta
0.001,1.90036512080871,0.768100769380163,0.801274959412981,0.196412265030923,0.657310512605676,0.676510171682184,0.208988982126091,0.779683282710052,0.416395589988914
0.00177827941003892,2.8268944443578,1.58495564364242,1.59392842123454,0.372613669771756,1.38244461273322,1.40152014197133,0.403734947035189,1.75251170147178,0.643792048215431
0.00316227766016838,4.15849813216063,2.69681020589793,2.74446142061198,0.683482021420608,2.34632388336195,2.39891857649566,0.734578689412718,2.97652589165402,1.08092443951105
0.00562341325190349,5.64415305284509,4.07922910159988,4.04897531724397,1.12061225647029,3.73568879165856,3.79586298390278,1.08895431555846,4.42886963764948,1.54457811044333
0.01,7.19750272722122,5.83855689033738,5.58443579660404,1.80889679034629,5.32919725746417,5.28172943688615,1.67189452711121,5.93727700121228,2.13122946012003
0.0177827941003892,8.93799678821669,7.66815634196418,6.87719415934867,2.75499567179381,7.18576677594671,6.97388081710141,2.46413657015073,7.3828235855578,2.81614058515725
0.0316227766016838,10.9718963174268,9.66414894529458,8.1157272778874,3.83792639918555,9.12403052330839,8.68815139391718,3.4451355128154,8.8670069832886,3.44127700568931
0.0562341325190349,13.2049580006908,11.9046398380849,9.29635079195547,5.32587341682021,11.3321131890485,10.8581822230157,4.7791095831345,10.7975526013808,4.6360344960916
0.1,15.7549999180867,14.3652513341823,10.1014187150749,7.20357778930746,13.7626970012002,13.3509638865435,6.87448515384753,13.0128268725996,5.87498040931586
0.177827941003892,18.4276800977615,17.1474082172639,10.8032803962893,9.4742118950896,16.3801816344753,16.1027727996397,9.08731085092296,15.4899202763074,7.39569363567656
0.316227766016838,21.3015052934636,20.0010424121466,11.0711815252076,12.3853581457986,19.3101875942578,19.1507458323138,11.4546683174944,17.9414294987097,9.29125309270656
0.562341325190349,24.3878323492737,22.8473201942456,11.4591714013691,15.2267095134708,22.0754177551953,21.9968521358994,14.0029206189297,20.4623558393988,10.9747864295811
1,27.4543323697968,26.0163184771205,11.7593093711605,18.1421281427262,25.2744501121531,25.0531735859531,16.7496906971513,23.4157852395317,13.6740338095936


==> data/mc_miso/mc_miso_chan_est_DLSR_sigmaNsq10dB69.csv <==
N_samples,Perfect_CSI,Channel_Est,Channel_Est-NoIntf,LogLSObj,PreciseObj,NoIntf,Simplified-a1,AugmentedSimplifieda1,RandomTheta
8,15.8693360669041,13.5140849930428,9.74986087677014,2.78712816934604,12.000551639986,11.625784640811,2.98464946820734,11.657476587819,5.81370826545195
16,15.8693360669041,14.4921137972977,10.2290063415009,7.41966467956239,13.7809133334653,13.3072036553843,6.94396854633007,13.0228752824396,5.68628469364305
32,15.8693360669041,15.0051137041628,10.4757540379984,12.586713808424,14.6078143471183,14.1087713933875,10.191166902538,13.7966203611522,6.06366071345214
64,15.8693360669041,15.259921767739,10.3317535934213,14.3174638678023,15.0945684626831,14.6716170955817,11.7922442240819,14.1791845144262,5.87899944659549
128,15.8693360669041,15.4513233744893,10.7750668029572,15.055383395873,15.3688805353954,14.9467161816414,12.3443800761635,14.4208070528978,5.91760468388879

